Outline of an Independent Systematic Blackbox Test for ML-based Systems

This article proposes a test procedure that can be used to test ML models and ML-based systems independently of the actual training process. In this way, the typical quality statements such as accuracy and precision of these models and system can be verified independently, taking into account their black box character and the immanent stochastic properties of ML models and their training data. The article presents first results from a set of test experiments and suggest extensions to existing test methods reflecting the stochastic nature of ML models and ML-based systems.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> RefereeReports.txt <==
SUBMISSION: 3
TITLE: Outline of an Independent Systematic Blackbox Test for ML Systems
AUTHORS: Hans-Werner Wiesbrock and Jürgen Grossmann

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
Strength:
Motivated by the lack of a training independent test, this paper introduces a new concept of probabilistically extended ontologies that allows the ML-model being tested independently.

Weakness:
1. Clear motivation is lacking. Suggest to have a motivation section to qualitatively or quantitatively explain the significance of the work.
2. The writing and organization of the paper need improvement. For example, there is much redundant information in section 3, which affects readability. Firstly, the same statement is repeated multiple times. Additionally, it provides rough or summarized information always followed by references to other chapters (e.g., 'see Chapter 4, Chapter 7, Chapter 5…'). Since detailed information is available in other chapters, my suggestion is to summarize the content in each chapter with a single sentence, such as 'Chapter 4 describes…,' 'Chapter 5 proves….' This content can then be moved to the end of the Introduction.
3. Some statements in the paper are not convincing. For instance, in section 4.1, the paper mentions that 'as we will see in Chapter 7, we can define a similar hypothesis in the context of systematic testing of ML-based systems,' but lacks evidence or proof. Similarly, in section 4.3, the paper states that 'Even though we refer to testing in this paper, our approaches can also be used to improve the training data,' but fails to explain how?
4. There are not enough experimental results to prove the feasibility of the proposed design that allows the ML model to be tested independently.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 3
TITLE: Outline of an Independent Systematic Blackbox Test for ML Systems
AUTHORS: Hans-Werner Wiesbrock and Jürgen Grossmann

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
Authors presented a ontology based testing framework for ML based applications. The framework is clearly explained in the paper. However there are some of the questions that needs to be addressed.


1. Ontologies are proportional to the type of the ML model. Is there any way to build concepts generic to every ML model.

2. What will be the entry and exit criteria for testing the ML models using ontology approach?

3. How the test coverage can be measured and how we can evaluate the accuracy of the framework regards to test coverage?



----------------------- REVIEW 3 ---------------------
SUBMISSION: 3
TITLE: Outline of an Independent Systematic Blackbox Test for ML Systems
AUTHORS: Hans-Werner Wiesbrock and Jürgen Grossmann

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
# Summary

This paper presents test principles for ML-based systems
focusing on systematic analysis of ontology for capturing
the expected domain space. Introduction of concepts and
discussion were provided to explain the concepts, and then
one empirical example and the expected process were presented.

Strength
- Significant aspect

Weakness
- Too many pages used for very common concepts
- Unclear and weak empirical evaluation

The presented content may serve as one example of how to
instantiate a concrete methodology for ML testing based on
the ontology or input space modeling. However, the current
writing uses too much space for common background and
the experience or empirical validation is too limited.


# Baseline

The contents before Section 5.1 at p.5 are somewhat common
in practice. The characteristics of ML testing, e.g., Table 1,
have been discussed since around 2017.

For example, Figure 4 is mostly identical to what has been
indicated in the AIQM guidelines published in 2020.
https://www.digiarc.aist.go.jp/en/publication/aiqm/

Many other studies based on ontology or input space modeling
focus on similar ways of thinking, explicitly or implicitly,
possibly with different wording. Just one example:

Metzen, Identification of Systematic Errors of Image Classifiers on Rare Subgroups, ICCV 2023.  >> gehen von einer bekannten Verteilung aus

So, the paper should focus more on it's potentially unique part.


# Demonstration or experimentation.

But the unique part is roughly described and its value was not
clearly demonstrated. The process or probabilistic modeling
should be clearly demonstrated with concrete examples.

Regarding this point, the position of Figure 6 is not so clear.
Why can you say it is "better" if we take the marginal distributions
into account? The figure just shows "there are different" but
why can you say the ones for marginal distributions are "better"?
For example, it can mean: the failure-revealing capacity is
weak so the accuracy is higher, which is "worse". The assumptions
were not so clear. Isn't it necessary to prepare "known good models"
and "known bad models" to "evaluate the evaluation"?

